Discovering Entity-Conditioned Lag Heterogeneity: A Lag-Gated Neural Audit Framework for Panel Time Series

Country-level temporal panels are widely used in empirical analysis. Researchers often need to audit how different entities respond to historical signals over different time horizons. Current approaches typically do not provide directly auditable entity-specific lag summaries. We formulate entity-conditioned heterogeneous lag discovery as a temporal panel mining task and propose AC-GATE, an Adaptive-Conditioning Encoder with a Scale-Invariant Lag Gate. It instantiates conditional Moderated Distributed Lag by using observable entity-level proxies to condition lag-weight distributions over historical observations, thereby making effective lags structural outputs of the model rather than post-hoc explanations. The evaluation is based on a layered audit protocol that separates predictive calibration from lag discovery. A synthetic panel with known ground-truth lags is used for mechanism recovery testing, and two real-world country-level panels are used for external audit and stress testing. The results show that AC-GATE can recover heterogeneous lag structure in synthetic data, and generates non-degenerate, externally structured effective lags in real data.

==> table/ablation_degeneracy_table.csv <==
domain,method,kstar_std_mean,lag_gate_sensitivity_range_mean,anchor_adjusted_rho_mean,valid_stratifiers,structured_lag_valid,degenerate_control
economics,CMDL,0.16728880060700596,0.49912182092666624,-0.10869306317884078,3,True,False
economics,GA-Net,1.768583401353674,,-0.0045713904749833095,0,False,True
economics,No AC Encoder,0.0,0.0,,0,False,True
economics,No Recon Regularization,0.1092029128666679,0.3387750625610352,0.1637728505512311,3,True,False
economics,Plain LSTM,1.8942366941108073,,-0.017294734488074767,0,False,True
economics,TFT,1.6662744663033036,,0.05689201914187123,0,False,True
economics,Uniform Lag,0.0,0.7348997116088867,,0,False,True
energy,CMDL,0.10791174350509096,0.2690467834472656,-0.014338563591048481,3,True,False
energy,GA-Net,1.4191080503199154,,0.0069285470286750295,0,False,True
energy,No AC Encoder,0.0,0.0,,0,False,True
energy,No Recon Regularization,0.1079111921268568,0.26904250383377076,-0.01437523581160185,3,True,False
energy,Plain LSTM,1.3312766845690542,,0.09253877741880136,0,False,True
energy,TFT,1.729643007756804,,0.038104512834611325,0,False,True
energy,Uniform Lag,0.0,0.39365037679672243,,0,False,True


==> table/baseline_compact_table.csv <==
domain,setting,method,n_seeds,primary_metric,primary_mean,primary_std,secondary_metric,secondary_mean,secondary_std
economics,ctfp,CMDL,20,test_r2,0.05414579722609828,0.03732275649988708,anchor_adjusted_rho,-0.10869306317884078,
economics,ctfp,GA-Net,20,test_r2,0.037702153813623775,0.013344288862105163,anchor_adjusted_rho,-0.0045713904749833095,
economics,ctfp,Grouped ARDL,20,test_r2,-0.08910696294806322,0.0,anchor_adjusted_rho,,
economics,ctfp,No AC Encoder,20,test_r2,0.05182138369893837,0.03536224171050445,anchor_adjusted_rho,,
economics,ctfp,No Recon Regularization,20,test_r2,0.05525867170189134,0.03293678214680605,anchor_adjusted_rho,0.1637728505512311,
economics,ctfp,Plain LSTM,20,test_r2,0.1024200233199964,0.021352519193636118,anchor_adjusted_rho,-0.017294734488074767,
economics,ctfp,TFT,20,test_r2,0.03863839915486751,0.02505874387356801,anchor_adjusted_rho,0.05689201914187123,
economics,ctfp,Uniform Lag,20,test_r2,0.10396524533015572,0.028008368866228584,anchor_adjusted_rho,,
energy,co2_per_unit_energy,CMDL,20,test_r2,-0.028567153527486667,0.0050179120056919975,anchor_adjusted_rho,-0.014338563591048481,
energy,co2_per_unit_energy,GA-Net,20,test_r2,-0.03312825669187987,0.0042190459079680396,anchor_adjusted_rho,0.0069285470286750295,
energy,co2_per_unit_energy,Grouped ARDL,20,test_r2,0.6070779775073338,1.1390647892519134e-16,anchor_adjusted_rho,,
energy,co2_per_unit_energy,No AC Encoder,20,test_r2,-0.028401154046766686,0.004633887071293897,anchor_adjusted_rho,,
energy,co2_per_unit_energy,No Recon Regularization,20,test_r2,-0.0285662963737612,0.005017599756864618,anchor_adjusted_rho,-0.01437523581160185,
energy,co2_per_unit_energy,Plain LSTM,20,test_r2,-0.028771130809167506,0.004242278150817936,anchor_adjusted_rho,0.09253877741880136,
energy,co2_per_unit_energy,TFT,20,test_r2,-0.03339665078246982,0.0054888879334749965,anchor_adjusted_rho,0.038104512834611325,
energy,co2_per_unit_energy,Uniform Lag,20,test_r2,-0.029856017581911698,0.0034992931430746633,anchor_adjusted_rho,,
synthetic,linear,CMDL,20,task_loss,0.036237701494246724,0.004377236896432432,effective_kstar_mae,1.1590933338999747,0.22653588622791715
synthetic,linear,GA-Net,20,task_loss,0.03250041417777538,0.0068613660407425905,effective_kstar_mae,1.67431889924407,0.08712130880863053
synthetic,linear,No AC Encoder,20,task_loss,0.06294642798602582,0.0054299397261184925,effective_kstar_mae,1.9311701111793518,0.1624627428747036
synthetic,linear,No Recon Regularization,20,task_loss,0.03632864458486438,0.004309957069943078,effective_kstar_mae,1.1592455894351004,0.22663885493323013
synthetic,linear,Plain LSTM,20,task_loss,0.06950349099934101,0.0028973097887135275,effective_kstar_mae,1.7067199896275995,0.09069997118540175
synthetic,linear,TFT,20,task_loss,0.03191540315747261,0.0024643643336496046,effective_kstar_mae,1.6675323789715768,0.08725314601114853
synthetic,linear,Uniform Lag,20,task_loss,0.06951228938996792,0.002694490929983822,effective_kstar_mae,1.9127500000000004,0.087576658149484
synthetic,nonlinear,CMDL,20,task_loss,0.037825090251863,0.0065334390880309534,effective_kstar_mae,1.4669210850000383,0.248345299431584
synthetic,nonlinear,GA-Net,20,task_loss,0.04076464604586363,0.00287938729080824,effective_kstar_mae,2.6891545825302603,0.09074784652270503
synthetic,nonlinear,No AC Encoder,20,task_loss,0.06605810523033143,0.018423728031390873,effective_kstar_mae,2.435218754291534,0.2607105009169967
synthetic,nonlinear,No Recon Regularization,20,task_loss,0.03784319031983614,0.006660112725146964,effective_kstar_mae,1.4668405234217645,0.24837044784141057
synthetic,nonlinear,Plain LSTM,20,task_loss,0.092683856934309,0.0060849111677203855,effective_kstar_mae,2.6107988274991514,0.13768727640080128
synthetic,nonlinear,TFT,20,task_loss,0.03560161693021655,0.004711950463905918,effective_kstar_mae,2.718347195982933,0.09410301831394605
synthetic,nonlinear,Uniform Lag,20,task_loss,0.09381731562316417,0.008113678866480543,effective_kstar_mae,3.10175,0.09780855360291725


==> table/economics_case_study_source.csv <==
domain,aggregation,stratifier,entity_code,entity_name,k_star_mean,k_star_std,n_seeds,k_star,stratifier_value
economics,20_seed_mean,hc_mean_train,BFA,Burkina Faso,4.3083052158355715,0.7306289076171165,20,4.3083052158355715,1.067279946058989
economics,20_seed_mean,hc_mean_train,NER,Niger,4.309762001037598,0.7304358633152872,20,4.309762001037598,1.092136606574058
economics,20_seed_mean,hc_mean_train,MOZ,Mozambique,4.309851253032685,0.7407765776691959,20,4.309851253032685,1.132163166999817
economics,20_seed_mean,hc_mean_train,AGO,Angola,4.302515470981598,0.72372342649434,20,4.302515470981598,1.2269175238907342
economics,20_seed_mean,hc_mean_train,SEN,Senegal,4.313067066669464,0.718899794133564,20,4.313067066669464,1.2629136368632317
economics,20_seed_mean,hc_mean_train,SDN,Sudan,4.301528072357177,0.7204616587976657,20,4.301528072357177,1.3191396445035928
economics,20_seed_mean,hc_mean_train,RWA,Rwanda,4.313613450527191,0.7276760407018532,20,4.313613450527191,1.3418219126760957
economics,20_seed_mean,hc_mean_train,CIV,Côte d'Ivoire,4.303363275527954,0.7134285621783735,20,4.303363275527954,1.3449104763567448
economics,20_seed_mean,hc_mean_train,NGA,Nigeria,4.297966039180755,0.7980349381482166,20,4.297966039180755,1.4006401933729653
economics,20_seed_mean,hc_mean_train,TZA,U.R. of Tanzania: Mainland,4.295958137512207,0.7513922202755672,20,4.295958137512207,1.4270077161490915
economics,20_seed_mean,hc_mean_train,MAR,Morocco,4.307436096668243,0.7402884263498112,20,4.307436096668243,1.4552003033459187
economics,20_seed_mean,hc_mean_train,GTM,Guatemala,4.304891908168793,0.7390614538298222,20,4.304891908168793,1.5672464184463029
economics,20_seed_mean,hc_mean_train,IRN,Iran (Islamic Republic of),4.3204235434532166,0.7808406855320412,20,4.3204235434532166,1.6104506663978104
economics,20_seed_mean,hc_mean_train,CMR,Cameroon,4.304679596424103,0.7074961964256679,20,4.304679596424103,1.620174787938595
economics,20_seed_mean,hc_mean_train,IND,India,4.294529068470001,0.8324400013854762,20,4.294529068470001,1.6335646994411948
economics,20_seed_mean,hc_mean_train,IRQ,Iraq,4.325655663013459,0.6897690703438966,20,4.325655663013459,1.7292148135602463
economics,20_seed_mean,hc_mean_train,TUN,Tunisia,4.327158558368683,0.6829462256367864,20,4.327158558368683,1.752610117197037
economics,20_seed_mean,hc_mean_train,KEN,Kenya,4.310227608680725,0.7854304260892057,20,4.310227608680725,1.829243976622819
economics,20_seed_mean,hc_mean_train,EGY,Egypt,4.331615829467774,0.7737707498748592,20,4.331615829467774,1.835700154304504
economics,20_seed_mean,hc_mean_train,TUR,Türkiye,4.301776230335236,0.8149448565120774,20,4.301776230335236,1.892666418105364
economics,20_seed_mean,hc_mean_train,BRA,Brazil,4.313588786125183,0.8336359908745136,20,4.313588786125183,1.9339691847562788
economics,20_seed_mean,hc_mean_train,GAB,Gabon,4.349688601493836,0.7025309938550514,20,4.349688601493836,1.9460829906165604
economics,20_seed_mean,hc_mean_train,ZMB,Zambia,4.314744484424591,0.7161754626110136,20,4.314744484424591,1.9686681628227232
economics,20_seed_mean,hc_mean_train,ZWE,Zimbabwe,4.316087532043457,0.6968407007894988,20,4.316087532043457,1.9782646894454958
economics,20_seed_mean,hc_mean_train,NAM,Namibia,4.320999097824097,0.7907774501785088,20,4.320999097824097,1.9910329580307011
economics,20_seed_mean,hc_mean_train,KWT,Kuwait,4.310076105594635,0.7944225062255006,20,4.310076105594635,2.020375065505504
economics,20_seed_mean,hc_mean_train,IDN,Indonesia,4.309760272502899,0.8378449240259426,20,4.309760272502899,2.026999134570362
economics,20_seed_mean,hc_mean_train,DOM,Dominican Republic,4.309087872505188,0.7210344573614774,20,4.309087872505188,2.0515685454010955
economics,20_seed_mean,hc_mean_train,PRT,Portugal,4.302541530132293,0.7128873109896644,20,4.302541530132293,2.057556092739106
economics,20_seed_mean,hc_mean_train,COL,Colombia,4.2881072640419005,0.8099230447684888,20,4.2881072640419005,2.067479778081179
economics,20_seed_mean,hc_mean_train,VEN,Venezuela (Bolivarian Republic of),4.3053958177566525,0.7529232351369919,20,4.3053958177566525,2.073842450976373
economics,20_seed_mean,hc_mean_train,ZAF,South Africa,4.279039800167084,0.809530796192533,20,4.279039800167084,2.075275812298059
economics,20_seed_mean,hc_mean_train,PRY,Paraguay,4.297543227672577,0.7780436288775817,20,4.297543227672577,2.0989627838134766
economics,20_seed_mean,hc_mean_train,SAU,Saudi Arabia,4.309981787204743,0.7025736317773067,20,4.309981787204743,2.121687650680542
economics,20_seed_mean,hc_mean_train,THA,Thailand,4.314247250556946,0.8274405074157347,20,4.314247250556946,2.126581780612469
economics,20_seed_mean,hc_mean_train,QAT,Qatar,4.3293146848678585,0.754652766905355,20,4.3293146848678585,2.1313647367060184
economics,20_seed_mean,hc_mean_train,CHN,China,4.296430373191834,0.840489469523678,20,4.296430373191834,2.132793024182319
economics,20_seed_mean,hc_mean_train,BHR,Bahrain,4.324742829799652,0.7570134568567479,20,4.324742829799652,2.1516879238188267
economics,20_seed_mean,hc_mean_train,MUS,Mauritius,4.328583145141602,0.7463866721775404,20,4.328583145141602,2.1547611132264137
economics,20_seed_mean,hc_mean_train,BWA,Botswana,4.348569393157959,0.6677680412499463,20,4.348569393157959,2.185002952814102
economics,20_seed_mean,hc_mean_train,JOR,Jordan,4.3434013485908505,0.6659192284781718,20,4.3434013485908505,2.214470311999321
economics,20_seed_mean,hc_mean_train,MEX,Mexico,4.287068784236908,0.8321379888452316,20,4.287068784236908,2.295771423727274
economics,20_seed_mean,hc_mean_train,CRI,Costa Rica,4.300974202156067,0.7480557150935317,20,4.300974202156067,2.3227186687290664
economics,20_seed_mean,hc_mean_train,BOL,Bolivia (Plurinational State of),4.313472270965576,0.6884698314181461,20,4.313472270965576,2.3267146944999704
economics,20_seed_mean,hc_mean_train,PHL,Philippines,4.275634670257569,0.8297447660660787,20,4.275634670257569,2.3315081931650647
economics,20_seed_mean,hc_mean_train,ECU,Ecuador,4.295613658428192,0.7128911738522768,20,4.295613658428192,2.3498682901263233
economics,20_seed_mean,hc_mean_train,SGP,Singapore,4.3355956196784975,0.6671776637813325,20,4.3355956196784975,2.3693539500236507
economics,20_seed_mean,hc_mean_train,MYS,Malaysia,4.330903673171997,0.7185801768831092,20,4.330903673171997,2.3958216458559036
economics,20_seed_mean,hc_mean_train,PER,Peru,4.320455932617188,0.7421256812231032,20,4.320455932617188,2.3960336409509186
economics,20_seed_mean,hc_mean_train,URY,Uruguay,4.289159905910492,0.7788055388604246,20,4.289159905910492,2.4134354889392853
economics,20_seed_mean,hc_mean_train,JAM,Jamaica,4.290810680389404,0.7702398584172339,20,4.290810680389404,2.425882048904896
economics,20_seed_mean,hc_mean_train,CYP,Cyprus,4.311393034458161,0.7508810192761786,20,4.311393034458161,2.434983737766743
economics,20_seed_mean,hc_mean_train,ESP,Spain,4.261900019645691,0.8132721982463689,20,4.261900019645691,2.5340249538421635
economics,20_seed_mean,hc_mean_train,TWN,Taiwan,4.328675639629364,0.7233798419313755,20,4.328675639629364,2.5561005808413033
economics,20_seed_mean,hc_mean_train,ALB,Albania,4.329835438728333,0.6794509214404935,20,4.329835438728333,2.5645746923983093
economics,20_seed_mean,hc_mean_train,ARG,Argentina,4.255594623088837,0.806952900794713,20,4.255594623088837,2.599413730204106
economics,20_seed_mean,hc_mean_train,LKA,Sri Lanka,4.301053690910339,0.7048660795245737,20,4.301053690910339,2.628774240612984
economics,20_seed_mean,hc_mean_train,GRC,Greece,4.280985307693482,0.7447087091184945,20,4.280985307693482,2.6343423947691917
economics,20_seed_mean,hc_mean_train,MLT,Malta,4.3192598700523375,0.7248630237788075,20,4.3192598700523375,2.663530603051186
economics,20_seed_mean,hc_mean_train,ITA,Italy,4.272384297847748,0.8153362241001714,20,4.272384297847748,2.665943965315819
economics,20_seed_mean,hc_mean_train,TTO,Trinidad and Tobago,4.298976695537567,0.7347751710436865,20,4.298976695537567,2.6714940965175633
economics,20_seed_mean,hc_mean_train,CHL,Chile,4.260538363456726,0.7590166408165797,20,4.260538363456726,2.7121718451380725
economics,20_seed_mean,hc_mean_train,HKG,"China, Hong Kong SAR",4.297485435009003,0.7008900958206692,20,4.297485435009003,2.7308901026844974
economics,20_seed_mean,hc_mean_train,ISL,Iceland,4.300402975082397,0.7444160394902413,20,4.300402975082397,2.747409142553806
economics,20_seed_mean,hc_mean_train,IRL,Ireland,4.276415681838989,0.7661143674619565,20,4.276415681838989,2.8059391453862186
economics,20_seed_mean,hc_mean_train,BGR,Bulgaria,4.264960920810699,0.7543968753254677,20,4.264960920810699,2.833650454878808
economics,20_seed_mean,hc_mean_train,LUX,Luxembourg,4.290049350261688,0.7526511253862467,20,4.290049350261688,2.8372281640768056
economics,20_seed_mean,hc_mean_train,ROU,Romania,4.257192802429199,0.7880383063970746,20,4.257192802429199,2.838125079870225
economics,20_seed_mean,hc_mean_train,FRA,France,4.25147899389267,0.8025558815380003,20,4.25147899389267,2.8442436084151264
economics,20_seed_mean,hc_mean_train,BEL,Belgium,4.2784335017204285,0.7460908476415,20,4.2784335017204285,2.87004067748785
economics,20_seed_mean,hc_mean_train,POL,Poland,4.27513941526413,0.7896465065790242,20,4.27513941526413,2.8862524777650833
economics,20_seed_mean,hc_mean_train,HUN,Hungary,4.26390118598938,0.7534223319189364,20,4.26390118598938,2.9214971512556076
economics,20_seed_mean,hc_mean_train,KOR,Republic of Korea,4.302623820304871,0.7730628662838039,20,4.302623820304871,3.006538361310959
economics,20_seed_mean,hc_mean_train,FIN,Finland,4.28427939414978,0.7370584581729324,20,4.28427939414978,3.047124266624451
economics,20_seed_mean,hc_mean_train,AUT,Austria,4.2642924904823305,0.7508438949344486,20,4.2642924904823305,3.0471446737647057
economics,20_seed_mean,hc_mean_train,NLD,Netherlands,4.244398427009583,0.7592800425762699,20,4.244398427009583,3.072912693023683
economics,20_seed_mean,hc_mean_train,SWE,Sweden,4.25139936208725,0.7527768820016569,20,4.25139936208725,3.1581736654043198
economics,20_seed_mean,hc_mean_train,DNK,Denmark,4.277381622791291,0.7430558246977877,20,4.277381622791291,3.205986782908439
economics,20_seed_mean,hc_mean_train,ISR,Israel,4.280475544929504,0.7404035642115186,20,4.280475544929504,3.2279682159423833
economics,20_seed_mean,hc_mean_train,NZL,New Zealand,4.263572561740875,0.7659672352337248,20,4.263572561740875,3.2524883300065994
economics,20_seed_mean,hc_mean_train,JPN,Japan,4.2661307692527775,0.8077545637550854,20,4.2661307692527775,3.2653528153896336
economics,20_seed_mean,hc_mean_train,NOR,Norway,4.278894150257111,0.7413759390534584,20,4.278894150257111,3.2912344038486485
economics,20_seed_mean,hc_mean_train,GBR,United Kingdom,4.277559506893158,0.78214877087981,20,4.277559506893158,3.3577212914824486
economics,20_seed_mean,hc_mean_train,CAN,Canada,4.263089668750763,0.7744119196116162,20,4.263089668750763,3.39548946171999
economics,20_seed_mean,hc_mean_train,AUS,Australia,4.240454018115997,0.7584073888606291,20,4.240454018115997,3.420487567782402
economics,20_seed_mean,hc_mean_train,DEU,Germany,4.260029566287995,0.7918767285159635,20,4.260029566287995,3.4742162898182873
economics,20_seed_mean,hc_mean_train,CHE,Switzerland,4.2528340220451355,0.7504324755887292,20,4.2528340220451355,3.4949755892157555
economics,20_seed_mean,hc_mean_train,USA,United States,4.263801443576813,0.8012658431930592,20,4.263801443576813,3.519375458359719


==> table/economics_mechanism_result_log.csv <==
layer,question,answer,evidence
forecast_calibration,Does CMDL beat the matched LSTM?,no,"mean CMDL test_r2=0.05414579722609828, mean Plain LSTM test_r2=0.1024200233199964."
simple_baseline_calibration,Is CMDL above the simple calibrated baselines?,partial,"delta_vs_persistence=-0.8826874050038962, delta_vs_panel_ols=0.03314023994799139, delta_vs_grouped_ardl=0.1432527601741615."
ac_gate_mechanism,Does the anchor-adjusted lag-proxy direction support the expected sign?,partial,"CMDL mean adjusted rho=-0.10869306317884078, positive_seed_share=0.35; positive means the expected anchor sign is satisfied."
ac_gate_per_proxy,Are all named proxy adjusted correlations aligned?,partial,"candidate_positive_proxies=1/4, min_adjusted_rho_mean=-0.10869306317884078, min_positive_seed_share=0.35."
ac_gate_heterogeneity,Is the learned lag gate non-degenerate?,yes,"lag_gate_sensitivity_range=0.49912182092666624, z_std=0.20885708199633296."
ablation_guard,Do degenerate controls expose the heterogeneity boundary?,yes,"No AC kstar_std=0.0, Uniform Lag top1_share=1.0."


==> table/economics_significance_test_r2.csv <==
target_column,feature_bundle,metric,reference,method,n_pairs,reference_mean,method_mean,mean_diff,median_diff,wilcoxon_statistic,wilcoxon_p,greater_is_better,reference_better_mean,paper_mean_diff_method_minus_reference,paper_median_diff_method_minus_reference,paper_diff_direction
ctfp,effective_labor_aware,test_r2,CMDL,GA-Net,20,0.05414579722609828,0.037702153813623775,0.0164436434124745,0.025768130965265444,56.0,0.069580078125,True,True,-0.0164436434124745,-0.025768130965265444,method_minus_reference
ctfp,effective_labor_aware,test_r2,CMDL,Grouped ARDL,20,0.05414579722609828,-0.08910696294806322,0.1432527601741615,0.1447294120444464,0.0,1.9073486328125e-06,True,True,-0.1432527601741615,-0.1447294120444464,method_minus_reference
ctfp,effective_labor_aware,test_r2,CMDL,No AC Encoder,20,0.05414579722609828,0.05182138369893837,0.002324413527159902,0.0006665702119155077,68.0,0.17685317993164062,True,True,-0.002324413527159902,-0.0006665702119155077,method_minus_reference
ctfp,effective_labor_aware,test_r2,CMDL,No Recon Regularization,20,0.05414579722609828,0.05525867170189134,-0.001112874475793049,0.0009470172668276967,78.0,0.3299827575683594,True,False,0.001112874475793049,-0.0009470172668276967,method_minus_reference
ctfp,effective_labor_aware,test_r2,CMDL,Plain LSTM,20,0.05414579722609828,0.1024200233199964,-0.04827422609389813,-0.041338316185914256,9.0,6.29425048828125e-05,True,False,0.04827422609389813,0.041338316185914256,method_minus_reference
ctfp,effective_labor_aware,test_r2,CMDL,TFT,20,0.05414579722609828,0.03863839915486751,0.015507398071230768,0.023957886730781267,64.0,0.13272666931152344,True,True,-0.015507398071230768,-0.023957886730781267,method_minus_reference
ctfp,effective_labor_aware,test_r2,CMDL,Uniform Lag,20,0.05414579722609828,0.10396524533015572,-0.04981944810405745,-0.040965683076190855,0.0,1.9073486328125e-06,True,False,0.04981944810405745,0.040965683076190855,method_minus_reference


==> table/economics_stratified_main_table.csv <==
domain,method,stratifier,n_seeds_total,n_seeds_valid,rho_mean,rho_median,abs_rho_mean,share_seeds_p_lt_05,share_seeds_p_lt_01,fisher_combined_p
economics,CMDL,hc_mean_train,20,20,-0.1416519109830755,-0.2958646770879847,0.3705994647853369,0.8,0.75,1.0097785084638574e-46
economics,CMDL,log_gdp_per_worker_train,20,20,-0.1094630219905261,-0.1460938325525695,0.2782682771770289,0.7,0.55,3.494822716844449e-37
economics,CMDL,log_capital_per_worker_train,20,20,-0.0993471305743811,-0.1352101017928217,0.2567913910794708,0.65,0.5,1.382787629911831e-24
economics,GA-Net,hc_mean_train,20,0,,,,,,
economics,GA-Net,log_capital_per_worker_train,20,0,,,,,,
economics,GA-Net,log_gdp_per_worker_train,20,0,,,,,,
economics,No AC Encoder,hc_mean_train,20,0,,,,,,
economics,No AC Encoder,log_capital_per_worker_train,20,0,,,,,,
economics,No AC Encoder,log_gdp_per_worker_train,20,0,,,,,,
economics,No Recon Regularization,hc_mean_train,20,20,-0.2184424641611778,-0.2983075622556445,0.4184618364974817,0.8,0.65,1.5335429091461952e-50
economics,No Recon Regularization,log_gdp_per_worker_train,20,20,-0.1110985875805713,-0.1260346588707689,0.2868814060793914,0.65,0.45,2.481622281831757e-31
economics,No Recon Regularization,log_capital_per_worker_train,20,20,-0.1121543799091261,-0.1238156458032475,0.2715887076890564,0.6,0.45,6.1374822211816096e-30
economics,Plain LSTM,hc_mean_train,20,0,,,,,,
economics,Plain LSTM,log_capital_per_worker_train,20,0,,,,,,
economics,Plain LSTM,log_gdp_per_worker_train,20,0,,,,,,
economics,TFT,hc_mean_train,20,0,,,,,,
economics,TFT,log_capital_per_worker_train,20,0,,,,,,
economics,TFT,log_gdp_per_worker_train,20,0,,,,,,
economics,Uniform Lag,hc_mean_train,20,0,,,,,,
economics,Uniform Lag,log_capital_per_worker_train,20,0,,,,,,
economics,Uniform Lag,log_gdp_per_worker_train,20,0,,,,,,


==> table/energy_case_study_source.csv <==
domain,aggregation,stratifier,entity_code,entity_name,k_star_mean,k_star_std,n_seeds,k_star,stratifier_value
energy,20_seed_mean,rule_of_law_train,IRQ,Iraq,4.953663456439972,0.9654873031342456,20,4.953663456439972,-1.6250968230769185
energy,20_seed_mean,rule_of_law_train,VEN,Venezuela,4.957722914218903,0.9703634664790118,20,4.957722914218903,-1.3587809307692278
energy,20_seed_mean,rule_of_law_train,TKM,Turkmenistan,4.954475355148316,0.963672422122017,20,4.954475355148316,-1.3475450846153838
energy,20_seed_mean,rule_of_law_train,UZB,Uzbekistan,4.956328129768371,0.9658704615999815,20,4.956328129768371,-1.243216638461534
energy,20_seed_mean,rule_of_law_train,IRN,Iran,4.961339151859283,0.9712914439662017,20,4.961339151859283,-1.0125392153846138
energy,20_seed_mean,rule_of_law_train,BGD,Bangladesh,4.958087527751923,0.9693612984965203,20,4.958087527751923,-0.9496712461538451
energy,20_seed_mean,rule_of_law_train,KAZ,Kazakhstan,4.953791463375092,0.9693016175696743,20,4.953791463375092,-0.9399072384615367
energy,20_seed_mean,rule_of_law_train,BLR,Belarus,4.955112481117249,0.9638828852468206,20,4.955112481117249,-0.9178033538461535
energy,20_seed_mean,rule_of_law_train,RUS,Russia,4.954038321971893,0.9706783228510486,20,4.954038321971893,-0.9135154538461533
energy,20_seed_mean,rule_of_law_train,PAK,Pakistan,4.958811020851135,0.9714507968163132,20,4.958811020851135,-0.8962752538461529
energy,20_seed_mean,rule_of_law_train,ECU,Ecuador,4.956654500961304,0.9688816583924734,20,4.956654500961304,-0.8521969846153836
energy,20_seed_mean,rule_of_law_train,AZE,Azerbaijan,4.95281240940094,0.9672878545074515,20,4.95281240940094,-0.8484823615384605
energy,20_seed_mean,rule_of_law_train,UKR,Ukraine,4.954095363616943,0.9682154671399626,20,4.954095363616943,-0.8174106153846152
energy,20_seed_mean,rule_of_law_train,DZA,Algeria,4.956992661952972,0.9696449492815865,20,4.956992661952972,-0.8141743923076921
energy,20_seed_mean,rule_of_law_train,IDN,Indonesia,4.954879713058472,0.9715080127703432,20,4.954879713058472,-0.7183727307692304
energy,20_seed_mean,rule_of_law_train,CHN,China,4.956040406227112,0.972240184252437,20,4.956040406227112,-0.6824532384615384
energy,20_seed_mean,rule_of_law_train,VNM,Vietnam,4.9584332466125485,0.970581371985652,20,4.9584332466125485,-0.6398719538461535
energy,20_seed_mean,rule_of_law_train,COL,Colombia,4.951058232784272,0.9708693453846475,20,4.951058232784272,-0.6148672384615381
energy,20_seed_mean,rule_of_law_train,PER,Peru,4.942070126533508,0.9674388532854016,20,4.942070126533508,-0.538061646153846
energy,20_seed_mean,rule_of_law_train,MKD,North Macedonia,4.950689446926117,0.9684921204750866,20,4.950689446926117,-0.45186578461538435
energy,20_seed_mean,rule_of_law_train,ARG,Argentina,4.962221002578735,0.9745752885007012,20,4.962221002578735,-0.4509242615384613
energy,20_seed_mean,rule_of_law_train,PHL,Philippines,4.948433268070221,0.9686831984832808,20,4.948433268070221,-0.42580463846153793
energy,20_seed_mean,rule_of_law_train,MEX,Mexico,4.936568021774292,0.9626491801377824,20,4.936568021774292,-0.41989493076923046
energy,20_seed_mean,rule_of_law_train,BRA,Brazil,4.945826900005341,0.9670575540429404,20,4.945826900005341,-0.2767305076923074
energy,20_seed_mean,rule_of_law_train,EGY,Egypt,4.953369462490082,0.9649400601440863,20,4.953369462490082,-0.204750246153846
energy,20_seed_mean,rule_of_law_train,MAR,Morocco,4.952627241611481,0.9663127274478429,20,4.952627241611481,-0.20444448461538436
energy,20_seed_mean,rule_of_law_train,BGR,Bulgaria,4.932452070713043,0.9610579020789766,20,4.932452070713043,-0.14534639230769222
energy,20_seed_mean,rule_of_law_train,SAU,Saudi Arabia,4.947610795497894,0.9649648058821945,20,4.947610795497894,-0.12994049999999976
energy,20_seed_mean,rule_of_law_train,ROU,Romania,4.940792202949524,0.9628933844154397,20,4.940792202949524,-0.05637937692307693
energy,20_seed_mean,rule_of_law_train,LKA,Sri Lanka,4.947855865955352,0.9613197693927095,20,4.947855865955352,0.001038430769230842
energy,20_seed_mean,rule_of_law_train,HRV,Croatia,4.9448583126068115,0.9642792095720711,20,4.9448583126068115,0.00121642307692315
energy,20_seed_mean,rule_of_law_train,TUR,Turkey,4.939883053302765,0.961432586371592,20,4.939883053302765,0.01615213846153856
energy,20_seed_mean,rule_of_law_train,THA,Thailand,4.941536605358124,0.960321651761108,20,4.941536605358124,0.055406392307692474
energy,20_seed_mean,rule_of_law_train,ZAF,South Africa,4.913731670379638,0.948641392468349,20,4.913731670379638,0.08441709999999997
energy,20_seed_mean,rule_of_law_train,IND,India,4.954066503047943,0.9569758147829034,20,4.954066503047943,0.12832539230769233
energy,20_seed_mean,rule_of_law_train,TTO,Trinidad and Tobago,4.9137868642807,0.9510102204820033,20,4.9137868642807,0.21150564615384615
energy,20_seed_mean,rule_of_law_train,MYS,Malaysia,4.930572783946991,0.9671508975620711,20,4.930572783946991,0.2592153769230769
energy,20_seed_mean,rule_of_law_train,ARE,United Arab Emirates,4.926078975200653,0.9632095869181689,20,4.926078975200653,0.29089446153846155
energy,20_seed_mean,rule_of_law_train,SVK,Slovakia,4.915550398826599,0.9526762520859977,20,4.915550398826599,0.32617760769230764
energy,20_seed_mean,rule_of_law_train,OMN,Oman,4.916926646232605,0.9528222837407121,20,4.916926646232605,0.4041133076923077
energy,20_seed_mean,rule_of_law_train,LVA,Latvia,4.903398275375366,0.944221877499686,20,4.903398275375366,0.4258823461538462
energy,20_seed_mean,rule_of_law_train,LTU,Lithuania,4.907807946205139,0.9483781617572151,20,4.907807946205139,0.4525805461538462
energy,20_seed_mean,rule_of_law_train,QAT,Qatar,4.938437986373901,0.9646699361684737,20,4.938437986373901,0.48107376153846154
energy,20_seed_mean,rule_of_law_train,KWT,Kuwait,4.936886620521546,0.9448912389274405,20,4.936886620521546,0.48642278461538463
energy,20_seed_mean,rule_of_law_train,POL,Poland,4.920647859573364,0.9609295642334433,20,4.920647859573364,0.5531715153846154
energy,20_seed_mean,rule_of_law_train,ITA,Italy,4.921428894996643,0.963891144440411,20,4.921428894996643,0.6238567923076922
energy,20_seed_mean,rule_of_law_train,GRC,Greece,4.924286305904388,0.9664212089979198,20,4.924286305904388,0.7564671153846153
energy,20_seed_mean,rule_of_law_train,CZE,Czechia,4.929007971286774,0.9714286276571623,20,4.929007971286774,0.7603036230769231
energy,20_seed_mean,rule_of_law_train,HUN,Hungary,4.927946019172668,0.9717730691477839,20,4.927946019172668,0.8079273461538462
energy,20_seed_mean,rule_of_law_train,KOR,South Korea,4.945944046974182,0.9801474525314453,20,4.945944046974182,0.8580974538461539
energy,20_seed_mean,rule_of_law_train,SVN,Slovenia,4.934919703006744,0.9748025667769198,20,4.934919703006744,0.8759170307692308
energy,20_seed_mean,rule_of_law_train,ISR,Israel,4.946507287025452,0.9826758716902668,20,4.946507287025452,0.9003304000000001
energy,20_seed_mean,rule_of_law_train,EST,Estonia,4.922039818763733,0.9692097724046621,20,4.922039818763733,0.9118709
energy,20_seed_mean,rule_of_law_train,PRT,Portugal,4.930860757827759,0.9734171100249202,20,4.930860757827759,1.1060541923076923
energy,20_seed_mean,rule_of_law_train,ESP,Spain,4.9386939883232115,0.9790622730464993,20,4.9386939883232115,1.113653423076923
energy,20_seed_mean,rule_of_law_train,CYP,Cyprus,4.940851676464081,0.9797911975047873,20,4.940851676464081,1.1229836384615384
energy,20_seed_mean,rule_of_law_train,CHL,Chile,4.93146584033966,0.9759007900913952,20,4.93146584033966,1.2516075153846153
energy,20_seed_mean,rule_of_law_train,JPN,Japan,4.946937763690949,0.9783775774814565,20,4.946937763690949,1.2662407384615384
energy,20_seed_mean,rule_of_law_train,BEL,Belgium,4.943302881717682,0.9796476670807489,20,4.943302881717682,1.2842136153846153
energy,20_seed_mean,rule_of_law_train,FRA,France,4.945080125331879,0.9793063403560844,20,4.945080125331879,1.2937158076923079
energy,20_seed_mean,rule_of_law_train,HKG,Hong Kong,4.932757914066315,0.9781000458588395,20,4.932757914066315,1.336422046153846
energy,20_seed_mean,rule_of_law_train,SGP,Singapore,4.93560346364975,0.9777868788962248,20,4.93560346364975,1.434795176923077
energy,20_seed_mean,rule_of_law_train,USA,United States,4.93782240152359,0.9768593713185487,20,4.93782240152359,1.5557633923076923
energy,20_seed_mean,rule_of_law_train,IRL,Ireland,4.932552921772003,0.9756894477628739,20,4.932552921772003,1.5825062923076922
energy,20_seed_mean,rule_of_law_train,GBR,United Kingdom,4.934466886520386,0.9767632673754282,20,4.934466886520386,1.593030369230769
energy,20_seed_mean,rule_of_law_train,DEU,Germany,4.940463924407959,0.9756677692073102,20,4.940463924407959,1.6655447538461539
energy,20_seed_mean,rule_of_law_train,CAN,Canada,4.938938343524933,0.9759026471924884,20,4.938938343524933,1.7059076692307693
energy,20_seed_mean,rule_of_law_train,AUS,Australia,4.938263928890228,0.9757096872168431,20,4.938263928890228,1.714157853846154
energy,20_seed_mean,rule_of_law_train,LUX,Luxembourg,4.936968040466309,0.9761446028517565,20,4.936968040466309,1.7185453076923076
energy,20_seed_mean,rule_of_law_train,NLD,Netherlands,4.9357613801956175,0.9762007125643695,20,4.9357613801956175,1.7341165923076924
energy,20_seed_mean,rule_of_law_train,ISL,Iceland,4.941051888465881,0.9745769055392526,20,4.941051888465881,1.7681231230769232
energy,20_seed_mean,rule_of_law_train,NZL,New Zealand,4.9368574857711796,0.975388840856365,20,4.9368574857711796,1.8224014384615386
energy,20_seed_mean,rule_of_law_train,AUT,Austria,4.938741838932037,0.9745976537852848,20,4.938741838932037,1.8429369615384616
energy,20_seed_mean,rule_of_law_train,SWE,Sweden,4.9391920328140255,0.9748495591917337,20,4.9391920328140255,1.8525718076923074
energy,20_seed_mean,rule_of_law_train,CHE,Switzerland,4.93743132352829,0.9748463145645393,20,4.93743132352829,1.8672408846153845
energy,20_seed_mean,rule_of_law_train,NOR,Norway,4.94082248210907,0.9737308954853185,20,4.94082248210907,1.9000786076923077
energy,20_seed_mean,rule_of_law_train,DNK,Denmark,4.935952281951904,0.9750849033310336,20,4.935952281951904,1.9114383692307693
energy,20_seed_mean,rule_of_law_train,FIN,Finland,4.937150263786316,0.974514035396391,20,4.937150263786316,1.956635953846154


==> table/energy_mechanism_result_log.csv <==
layer,question,answer,evidence
forecast_calibration,Does CMDL beat the matched LSTM?,yes,"mean CMDL test_r2=-0.028567153527486667, mean Plain LSTM test_r2=-0.028771130809167506."
simple_baseline_calibration,Is CMDL above the simple calibrated baselines?,no,"delta_vs_persistence=-0.7874062086548632, delta_vs_panel_ols=-0.661426980987751, delta_vs_grouped_ardl=-0.6356451310348203."
ac_gate_mechanism,Does the anchor-adjusted lag-proxy direction support the expected sign?,partial,"CMDL mean adjusted rho=-0.014338563591048481, positive_seed_share=0.5; positive means the expected anchor sign is satisfied."
ac_gate_per_proxy,Are all named proxy adjusted correlations aligned?,no,"candidate_positive_proxies=0/3, min_adjusted_rho_mean=-0.022257868444112726, min_positive_seed_share=0.45."
ac_gate_heterogeneity,Is the learned lag gate non-degenerate?,yes,"lag_gate_sensitivity_range=0.2690467834472656, z_std=0.17308134897207664."
ablation_guard,Do degenerate controls expose the heterogeneity boundary?,yes,"No AC kstar_std=0.0, Uniform Lag top1_share=1.0."


==> table/energy_significance_test_r2.csv <==
target_column,feature_bundle,metric,reference,method,n_pairs,reference_mean,method_mean,mean_diff,median_diff,wilcoxon_statistic,wilcoxon_p,greater_is_better,reference_better_mean,paper_mean_diff_method_minus_reference,paper_median_diff_method_minus_reference,paper_diff_direction
co2_per_unit_energy,minimal,test_r2,CMDL,GA-Net,20,-0.028567153527486667,-0.03312825669187987,0.004561103164393198,0.005537670094126035,35.0,0.0072956085205078125,True,True,-0.004561103164393198,-0.005537670094126035,method_minus_reference
co2_per_unit_energy,minimal,test_r2,CMDL,Grouped ARDL,20,-0.028567153527486667,0.6070779775073338,-0.6356451310348203,-0.6351514521580514,0.0,1.9073486328125e-06,True,False,0.6356451310348203,0.6351514521580514,method_minus_reference
co2_per_unit_energy,minimal,test_r2,CMDL,No AC Encoder,20,-0.028567153527486667,-0.028401154046766686,-0.00016599948071998084,-5.4928534670817264e-05,97.0,0.7841262817382812,True,False,0.00016599948071998084,5.4928534670817264e-05,method_minus_reference
co2_per_unit_energy,minimal,test_r2,CMDL,No Recon Regularization,20,-0.028567153527486667,-0.0285662963737612,-8.571537254625089e-07,-6.784094979117583e-07,24.0,0.0014324188232421875,True,False,8.571537254625089e-07,6.784094979117583e-07,method_minus_reference
co2_per_unit_energy,minimal,test_r2,CMDL,Plain LSTM,20,-0.028567153527486667,-0.028771130809167506,0.0002039772816808375,0.0019509710311069357,95.0,0.7285060882568359,True,True,-0.0002039772816808375,-0.0019509710311069357,method_minus_reference
co2_per_unit_energy,minimal,test_r2,CMDL,TFT,20,-0.028567153527486667,-0.03339665078246982,0.004829497254983153,0.004569687895368879,36.0,0.00830841064453125,True,True,-0.004829497254983153,-0.004569687895368879,method_minus_reference
co2_per_unit_energy,minimal,test_r2,CMDL,Uniform Lag,20,-0.028567153527486667,-0.029856017581911698,0.0012888640544250353,-0.0001505064633493345,86.0,0.49800872802734375,True,True,-0.0012888640544250353,0.0001505064633493345,method_minus_reference


==> table/energy_stratified_main_table.csv <==
domain,method,stratifier,n_seeds_total,n_seeds_valid,rho_mean,rho_median,abs_rho_mean,share_seeds_p_lt_05,share_seeds_p_lt_01,fisher_combined_p
energy,CMDL,rule_of_law_train,20,20,0.0210325107389831,0.2368644014213634,0.7346915120736472,0.95,0.9,1.788747239368012e-79
energy,CMDL,government_effectiveness_train,20,20,0.0149164672842769,0.1291113949341797,0.7155277720207219,0.9,0.85,9.0340168721252e-77
energy,CMDL,log_gdp_per_capita_train,20,20,0.0114604859001642,0.1851566155363623,0.6087509482353205,0.9,0.85,1.4522589463042203e-77
energy,GA-Net,government_effectiveness_train,20,0,,,,,,
energy,GA-Net,log_gdp_per_capita_train,20,0,,,,,,
energy,GA-Net,rule_of_law_train,20,0,,,,,,
energy,No AC Encoder,government_effectiveness_train,20,0,,,,,,
energy,No AC Encoder,log_gdp_per_capita_train,20,0,,,,,,
energy,No AC Encoder,rule_of_law_train,20,0,,,,,,
energy,No Recon Regularization,rule_of_law_train,20,20,0.0210729766901855,0.2368644014213634,0.7347041575679614,0.95,0.9,1.788747239368012e-79
energy,No Recon Regularization,government_effectiveness_train,20,20,0.0149531395048303,0.1291113949341797,0.7155543277114977,0.9,0.85,9.0340168721252e-77
energy,No Recon Regularization,log_gdp_per_capita_train,20,20,0.0115363596975925,0.1851566155363623,0.6087307149998619,0.9,0.85,1.4522589463042203e-77
energy,Plain LSTM,government_effectiveness_train,20,0,,,,,,
energy,Plain LSTM,log_gdp_per_capita_train,20,0,,,,,,
energy,Plain LSTM,rule_of_law_train,20,0,,,,,,
energy,TFT,government_effectiveness_train,20,0,,,,,,
energy,TFT,log_gdp_per_capita_train,20,0,,,,,,
energy,TFT,rule_of_law_train,20,0,,,,,,
energy,Uniform Lag,government_effectiveness_train,20,0,,,,,,
energy,Uniform Lag,log_gdp_per_capita_train,20,0,,,,,,
energy,Uniform Lag,rule_of_law_train,20,0,,,,,,


==> table/proxy_metadata_table.csv <==
domain,target_column,feature_bundle,proxy_name,proxy_role,expected_sign,source_hint,caveat_template
economics,ctfp,effective_labor_aware,proxy_effective_labor_anchor,anchor,-1.0,fill_from_domain_writeup,fill_from_domain_writeup
economics,ctfp,effective_labor_aware,proxy_mean,aggregate,,fill_from_domain_writeup,fill_from_domain_writeup
economics,ctfp,effective_labor_aware,proxy_employment_level,auxiliary,-1.0,fill_from_domain_writeup,fill_from_domain_writeup
economics,ctfp,effective_labor_aware,proxy_hc_level,auxiliary,-1.0,fill_from_domain_writeup,fill_from_domain_writeup
economics,ctfp,effective_labor_aware,proxy_hc_trend,auxiliary,-1.0,fill_from_domain_writeup,fill_from_domain_writeup
energy,co2_per_unit_energy,minimal,proxy_government_effectiveness,anchor,-1.0,fill_from_domain_writeup,fill_from_domain_writeup
energy,co2_per_unit_energy,minimal,mean_wgi_proxy,aggregate,,fill_from_domain_writeup,fill_from_domain_writeup
energy,co2_per_unit_energy,minimal,proxy_regulatory_quality,auxiliary,-1.0,fill_from_domain_writeup,fill_from_domain_writeup
energy,co2_per_unit_energy,minimal,proxy_rule_of_law,auxiliary,-1.0,fill_from_domain_writeup,fill_from_domain_writeup


==> table/proxy_shuffle_compact_table.csv <==
domain,domain_label,model,mean_abs_rho,kstar_std_mean,frac_seed_p_lt_05,fisher_p_min,fisher_p_max,test_r2_mean,n_stratifiers,source_path
economics,Economics,AC-GATE,0.3018863776806122,0.1682474835305888,0.7166666666666668,1.0097785084638574e-46,1.382787629911831e-24,0.0541457972260982,3,C:\DevSpace\PyDevspace\CMDL\outputs\negative_controls\proxy_shuffle_20seed_20260511\comparison
economics,Economics,Proxy-shuf.,0.05754376386883162,0.1838788085396478,0.0,0.9365659014471172,0.995776560588894,0.0549633977025308,3,C:\DevSpace\PyDevspace\CMDL\outputs\negative_controls\proxy_shuffle_20seed_20260511\comparison
energy,Energy,AC-GATE,0.6863234107765632,0.10861020868356049,0.9166666666666666,1.788747239368012e-79,9.0340168721252e-77,-0.028567153527486604,3,C:\DevSpace\PyDevspace\CMDL\outputs\negative_controls\proxy_shuffle_20seed_20260511\comparison
energy,Energy,Proxy-shuf.,0.08751252300901298,0.0732451988886946,0.06666666666666667,0.3874395042025548,0.7522985518019001,-0.0280235396442052,3,C:\DevSpace\PyDevspace\CMDL\outputs\negative_controls\proxy_shuffle_20seed_20260511\comparison


==> table/real_r2_wilcoxon.csv <==
domain,domain_label,target_column,feature_bundle,metric,reference,method,n_pairs,reference_mean,method_mean,mean_diff,median_diff,wilcoxon_statistic,wilcoxon_p,greater_is_better,reference_better_mean,paper_mean_diff_method_minus_reference,paper_median_diff_method_minus_reference,paper_diff_direction
economics,Economics,ctfp,effective_labor_aware,test_r2,CMDL,GA-Net,20,0.05414579722609828,0.037702153813623775,0.0164436434124745,0.025768130965265444,56.0,0.069580078125,True,True,-0.0164436434124745,-0.025768130965265444,method_minus_reference
economics,Economics,ctfp,effective_labor_aware,test_r2,CMDL,Grouped ARDL,20,0.05414579722609828,-0.08910696294806322,0.1432527601741615,0.1447294120444464,0.0,1.9073486328125e-06,True,True,-0.1432527601741615,-0.1447294120444464,method_minus_reference
economics,Economics,ctfp,effective_labor_aware,test_r2,CMDL,No AC Encoder,20,0.05414579722609828,0.05182138369893837,0.002324413527159902,0.0006665702119155077,68.0,0.17685317993164062,True,True,-0.002324413527159902,-0.0006665702119155077,method_minus_reference
economics,Economics,ctfp,effective_labor_aware,test_r2,CMDL,No Recon Regularization,20,0.05414579722609828,0.05525867170189134,-0.001112874475793049,0.0009470172668276967,78.0,0.3299827575683594,True,False,0.001112874475793049,-0.0009470172668276967,method_minus_reference
economics,Economics,ctfp,effective_labor_aware,test_r2,CMDL,Plain LSTM,20,0.05414579722609828,0.1024200233199964,-0.04827422609389813,-0.041338316185914256,9.0,6.29425048828125e-05,True,False,0.04827422609389813,0.041338316185914256,method_minus_reference
economics,Economics,ctfp,effective_labor_aware,test_r2,CMDL,TFT,20,0.05414579722609828,0.03863839915486751,0.015507398071230768,0.023957886730781267,64.0,0.13272666931152344,True,True,-0.015507398071230768,-0.023957886730781267,method_minus_reference
economics,Economics,ctfp,effective_labor_aware,test_r2,CMDL,Uniform Lag,20,0.05414579722609828,0.10396524533015572,-0.04981944810405745,-0.040965683076190855,0.0,1.9073486328125e-06,True,False,0.04981944810405745,0.040965683076190855,method_minus_reference
energy,Energy,co2_per_unit_energy,minimal,test_r2,CMDL,GA-Net,20,-0.028567153527486667,-0.03312825669187987,0.004561103164393198,0.005537670094126035,35.0,0.0072956085205078125,True,True,-0.004561103164393198,-0.005537670094126035,method_minus_reference
energy,Energy,co2_per_unit_energy,minimal,test_r2,CMDL,Grouped ARDL,20,-0.028567153527486667,0.6070779775073338,-0.6356451310348203,-0.6351514521580514,0.0,1.9073486328125e-06,True,False,0.6356451310348203,0.6351514521580514,method_minus_reference
energy,Energy,co2_per_unit_energy,minimal,test_r2,CMDL,No AC Encoder,20,-0.028567153527486667,-0.028401154046766686,-0.00016599948071998084,-5.4928534670817264e-05,97.0,0.7841262817382812,True,False,0.00016599948071998084,5.4928534670817264e-05,method_minus_reference
energy,Energy,co2_per_unit_energy,minimal,test_r2,CMDL,No Recon Regularization,20,-0.028567153527486667,-0.0285662963737612,-8.571537254625089e-07,-6.784094979117583e-07,24.0,0.0014324188232421875,True,False,8.571537254625089e-07,6.784094979117583e-07,method_minus_reference
energy,Energy,co2_per_unit_energy,minimal,test_r2,CMDL,Plain LSTM,20,-0.028567153527486667,-0.028771130809167506,0.0002039772816808375,0.0019509710311069357,95.0,0.7285060882568359,True,True,-0.0002039772816808375,-0.0019509710311069357,method_minus_reference
energy,Energy,co2_per_unit_energy,minimal,test_r2,CMDL,TFT,20,-0.028567153527486667,-0.03339665078246982,0.004829497254983153,0.004569687895368879,36.0,0.00830841064453125,True,True,-0.004829497254983153,-0.004569687895368879,method_minus_reference
energy,Energy,co2_per_unit_energy,minimal,test_r2,CMDL,Uniform Lag,20,-0.028567153527486667,-0.029856017581911698,0.0012888640544250353,-0.0001505064633493345,86.0,0.49800872802734375,True,True,-0.0012888640544250353,0.0001505064633493345,method_minus_reference


==> table/realdata_forecast_table.csv <==
domain,display_name,family,variant,target_column,feature_bundle,n_seeds,test_r2_mean,test_r2_std,anchor_adjusted_rho_mean,anchor_positive_seed_share,mean_proxy_adjusted_rho_mean,mean_proxy_positive_seed_share,kstar_std_mean,entropy_mean,lag_gate_sensitivity_range_mean,proxy_signal_r2_mean
economics,CMDL,cmdl,,ctfp,effective_labor_aware,20,0.05414579722609828,0.03732275649988708,-0.10869306317884078,0.35,-0.038753118736253964,0.45,0.16728880060700596,1.852976734801312,0.49912182092666624,0.30519307202047286
economics,GA-Net,ganet,,ctfp,effective_labor_aware,20,0.037702153813623775,0.013344288862105163,-0.0045713904749833095,0.4,-0.1532318251549391,0.05,1.768583401353674,1.9121153820175842,,
economics,Grouped ARDL,grouped_ardl,,ctfp,effective_labor_aware,20,-0.08910696294806322,0.0,,,,,,,,
economics,No AC Encoder,ablation,no_ac_encoder,ctfp,effective_labor_aware,20,0.05182138369893837,0.03536224171050445,,,,,0.0,1.8390983335912854,0.0,
economics,No Recon Regularization,ablation,no_recon_regularization,ctfp,effective_labor_aware,20,0.05525867170189134,0.03293678214680605,0.1637728505512311,0.6,0.3116427741185587,0.7,0.1092029128666679,1.8443850112207183,0.3387750625610352,0.22078877964616747
economics,Plain LSTM,plain_lstm,,ctfp,effective_labor_aware,20,0.1024200233199964,0.021352519193636118,-0.017294734488074767,0.25,-0.11703983048425366,0.05,1.8942366941108073,1.8726283457911408,,
economics,TFT,tft,,ctfp,effective_labor_aware,20,0.03863839915486751,0.02505874387356801,0.05689201914187123,0.9,-0.05293988842519348,0.2,1.6662744663033036,1.9676286958019993,,
economics,Uniform Lag,ablation,uniform_lag,ctfp,effective_labor_aware,20,0.10396524533015572,0.028008368866228584,,,,,0.0,2.302585112404075,0.7348997116088867,0.33465506456752536
energy,CMDL,cmdl,,co2_per_unit_energy,minimal,20,-0.028567153527486667,0.0050179120056919975,-0.014338563591048481,0.5,-0.012375967696228696,0.45,0.10791174350509096,1.857061770785299,0.2690467834472656,0.6736955048053643
energy,GA-Net,ganet,,co2_per_unit_energy,minimal,20,-0.03312825669187987,0.0042190459079680396,0.0069285470286750295,0.55,0.012016560064125619,0.6,1.4191080503199154,1.9928245176085517,,
energy,Grouped ARDL,grouped_ardl,,co2_per_unit_energy,minimal,20,0.6070779775073338,1.1390647892519134e-16,,,,,,,,
energy,No AC Encoder,ablation,no_ac_encoder,co2_per_unit_energy,minimal,20,-0.028401154046766686,0.004633887071293897,,,,,0.0,1.8449641633781773,0.0,
energy,No Recon Regularization,ablation,no_recon_regularization,co2_per_unit_energy,minimal,20,-0.0285662963737612,0.005017599756864618,-0.01437523581160185,0.5,-0.01240631712564918,0.45,0.1079111921268568,1.857060798490938,0.26904250383377076,0.6736991217977821
energy,Plain LSTM,plain_lstm,,co2_per_unit_energy,minimal,20,-0.028771130809167506,0.004242278150817936,0.09253877741880136,0.75,0.08967927028779357,0.7,1.3312766845690542,2.059065958053438,,
energy,TFT,tft,,co2_per_unit_energy,minimal,20,-0.03339665078246982,0.0054888879334749965,0.038104512834611325,0.5,0.04229125652737437,0.5,1.729643007756804,1.7747018391811697,,
energy,Uniform Lag,ablation,uniform_lag,co2_per_unit_energy,minimal,20,-0.029856017581911698,0.0034992931430746633,,,,,0.0,2.302585112404075,0.39365037679672243,0.7908373249389906


==> table/synthetic_bootstrap_ci.csv <==
scenario,method,metric,metric_label,sample_mean,sample_std,bootstrap_mean,ci_low,ci_high,n_seeds,n_boot
linear,CMDL,effective_kstar_mae,k* MAE,1.1590933338999747,0.22653588622791715,1.1600052716257812,1.064078412896395,1.2572594141483306,20,5000
linear,GA-Net,effective_kstar_mae,k* MAE,1.67431889924407,0.08712130880863053,1.674397640946752,1.6372397330649195,1.711190266449749,20,5000
linear,No AC Encoder,effective_kstar_mae,k* MAE,1.9311701111793518,0.1624627428747036,1.9313365964761735,1.8666003644287588,2.0041953501760963,20,5000
linear,No Recon Regularization,effective_kstar_mae,k* MAE,1.1592455894351004,0.22663885493323013,1.1601615222658634,1.0641244986236094,1.2574977692201732,20,5000
linear,Plain LSTM,effective_kstar_mae,k* MAE,1.7067199896275995,0.09069997118540175,1.7066430732560216,1.6687268177114425,1.745302774912119,20,5000
linear,TFT,effective_kstar_mae,k* MAE,1.6675323789715768,0.08725314601114853,1.667475358484149,1.630560130660981,1.7048188243038955,20,5000
linear,Uniform Lag,effective_kstar_mae,k* MAE,1.9127500000000004,0.087576658149484,1.9127536,1.8747437500000002,1.95025,20,5000
linear,CMDL,effective_kstar_spearman_rho,k* Spearman rho,0.9448963369141428,0.0781031451259748,0.9448255803113341,0.9082807358609399,0.9745081120002056,20,5000
linear,GA-Net,effective_kstar_spearman_rho,k* Spearman rho,0.5076607184302366,0.06466765563434544,0.5077225973519145,0.4796239804492237,0.5344643645499882,20,5000
linear,No AC Encoder,effective_kstar_spearman_rho,k* Spearman rho,0.0,0.0,0.0,0.0,0.0,20,5000
linear,No Recon Regularization,effective_kstar_spearman_rho,k* Spearman rho,0.944675429487517,0.07848938054010005,0.9446049247467574,0.9081061477488379,0.9745147256588443,20,5000
linear,Plain LSTM,effective_kstar_spearman_rho,k* Spearman rho,0.35605380903921546,0.06571361750593487,0.3560209069450216,0.32896270566314173,0.3846812761051915,20,5000
linear,TFT,effective_kstar_spearman_rho,k* Spearman rho,0.4715390756414113,0.04711308177479098,0.471482143804232,0.45048939779097263,0.4910892393597194,20,5000
linear,Uniform Lag,effective_kstar_spearman_rho,k* Spearman rho,0.0,0.0,0.0,0.0,0.0,20,5000
linear,CMDL,task_loss,Task loss,0.036237701494246724,0.004377236896432432,0.036212938639391214,0.034304507847409696,0.03809170588850975,20,5000
linear,GA-Net,task_loss,Task loss,0.03250041417777538,0.0068613660407425905,0.03248087942305952,0.02978812238899991,0.03565596434054896,20,5000
linear,No AC Encoder,task_loss,Task loss,0.06294642798602582,0.0054299397261184925,0.0629446207473427,0.060538495862856506,0.06524004647042601,20,5000
linear,No Recon Regularization,task_loss,Task loss,0.03632864458486438,0.004309957069943078,0.03630412924310192,0.03443217563442886,0.038169783386401826,20,5000
linear,Plain LSTM,task_loss,Task loss,0.06950349099934101,0.0028973097887135275,0.06952067313291133,0.06831080876290799,0.0708220166247338,20,5000
linear,TFT,task_loss,Task loss,0.03191540315747261,0.0024643643336496046,0.031904508741516624,0.030868235637899488,0.032980944802984594,20,5000
linear,Uniform Lag,task_loss,Task loss,0.06951228938996792,0.002694490929983822,0.0695230637075752,0.06837578092701734,0.07066626088693738,20,5000
nonlinear,CMDL,effective_kstar_mae,k* MAE,1.4669210850000383,0.248345299431584,1.4666384972115398,1.3682461418792609,1.5820711068362,20,5000
nonlinear,GA-Net,effective_kstar_mae,k* MAE,2.6891545825302603,0.09074784652270503,2.688903717515153,2.6498881096661093,2.7260712487436827,20,5000
nonlinear,No AC Encoder,effective_kstar_mae,k* MAE,2.435218754291534,0.2607105009169967,2.434689000205421,2.3348404320478435,2.5522253792256118,20,5000
nonlinear,No Recon Regularization,effective_kstar_mae,k* MAE,1.4668405234217645,0.24837044784141057,1.4665590198858143,1.3680459191590546,1.5819811175093055,20,5000
nonlinear,Plain LSTM,effective_kstar_mae,k* MAE,2.6107988274991514,0.13768727640080128,2.6102598318237304,2.550181251268089,2.6676595472432667,20,5000
nonlinear,TFT,effective_kstar_mae,k* MAE,2.718347195982933,0.09410301831394605,2.718062739490604,2.677274416193366,2.756917257720232,20,5000
nonlinear,Uniform Lag,effective_kstar_mae,k* MAE,3.10175,0.09780855360291725,3.1013905999999998,3.0595,3.1415062499999995,20,5000
nonlinear,CMDL,effective_kstar_spearman_rho,k* Spearman rho,0.906987608493093,0.21239326483153564,0.9060162252450473,0.8087311611405144,0.9586174120996659,20,5000
nonlinear,GA-Net,effective_kstar_spearman_rho,k* Spearman rho,0.47705011752065596,0.06695611629884536,0.4769925377514124,0.44801921455350113,0.5055054513500221,20,5000
nonlinear,No AC Encoder,effective_kstar_spearman_rho,k* Spearman rho,0.0,0.0,0.0,0.0,0.0,20,5000
nonlinear,No Recon Regularization,effective_kstar_spearman_rho,k* Spearman rho,0.9086750342012891,0.20480512658916214,0.9077385067927076,0.8138299458757319,0.9586367079210539,20,5000
nonlinear,Plain LSTM,effective_kstar_spearman_rho,k* Spearman rho,0.3439299149714061,0.09246690819380707,0.34381303867992885,0.30253409494537287,0.37933032082686396,20,5000
nonlinear,TFT,effective_kstar_spearman_rho,k* Spearman rho,0.47443777098671874,0.09510618015184616,0.474283376720358,0.4323185588755296,0.5144322502870866,20,5000
nonlinear,Uniform Lag,effective_kstar_spearman_rho,k* Spearman rho,0.0,0.0,0.0,0.0,0.0,20,5000
nonlinear,CMDL,task_loss,Task loss,0.037825090251863,0.0065334390880309534,0.03781114722128957,0.0353700186079368,0.04082574065309017,20,5000
nonlinear,GA-Net,task_loss,Task loss,0.04076464604586363,0.00287938729080824,0.04076005127683282,0.039591060229577126,0.042111038202419876,20,5000
nonlinear,No AC Encoder,task_loss,Task loss,0.06605810523033143,0.018423728031390873,0.06597875433865935,0.05786563589703291,0.07358073672745376,20,5000
nonlinear,No Recon Regularization,task_loss,Task loss,0.03784319031983614,0.006660112725146964,0.037829359801486134,0.0353599633416161,0.04089103554841131,20,5000
nonlinear,Plain LSTM,task_loss,Task loss,0.092683856934309,0.0060849111677203855,0.09266866392627357,0.09007039464078843,0.09520212967880069,20,5000
nonlinear,TFT,task_loss,Task loss,0.03560161693021655,0.004711950463905918,0.035605257892124355,0.03365635885391385,0.03769212078070268,20,5000
nonlinear,Uniform Lag,task_loss,Task loss,0.09381731562316417,0.008113678866480543,0.09381399383209646,0.09022945984266699,0.09717087926343083,20,5000


==> table/synthetic_main_table.csv <==
display_name,family,variant,scenario,task_loss_mean,task_loss_std,effective_kstar_mae_mean,effective_kstar_mae_std,effective_kstar_spearman_rho_mean,effective_kstar_spearman_rho_std,effective_lag_entropy_mean_mean,effective_lag_entropy_mean_std,effective_lag_peak_accuracy_mean,effective_lag_peak_accuracy_std,proxy_signal_r2_mean,proxy_signal_r2_std,z_signal_spearman_rho_mean,z_signal_spearman_rho_std,n_seeds,kstar_positive_seed_share
CMDL,cmdl,,linear,0.036237701494246724,0.004377236896432432,1.1590933338999747,0.22653588622791715,0.9448963369141428,0.0781031451259748,1.905189375989011,0.08507169400424831,0.34675,0.07217075876733339,0.8995846442341403,0.09044959196514679,0.9546484662116553,0.08097667099041726,20,1.0
GA-Net,ganet,,linear,0.03250041417777538,0.0068613660407425905,1.67431889924407,0.08712130880863053,0.5076607184302366,0.06466765563434544,2.2436856355568446,0.020125834406387454,0.16100000000000003,0.02648733560342416,,,,,20,1.0
No AC Encoder,ablation,no_ac_encoder,linear,0.06294642798602582,0.0054299397261184925,1.9311701111793518,0.1624627428747036,0.0,0.0,2.001044894607028,0.07139044802268696,0.139,0.030244616745881626,-1.4761382087613504e+16,4.750150887008502e+16,0.0,0.0,20,0.0
No Recon Regularization,ablation,no_recon_regularization,linear,0.03632864458486438,0.004309957069943078,1.1592455894351004,0.22663885493323013,0.944675429487517,0.07848938054010005,1.904514140529352,0.08510754855256421,0.347,0.07255487941080041,0.8993343404562438,0.09071033975621294,0.9544082352058801,0.08138328903244581,20,1.0
Plain LSTM,plain_lstm,,linear,0.06950349099934101,0.0028973097887135275,1.7067199896275995,0.09069997118540175,0.35605380903921546,0.06571361750593487,2.148185172962589,0.01923208042194411,0.12875,0.0186994933790084,,,,,20,1.0
TFT,tft,,linear,0.03191540315747261,0.0024643643336496046,1.6675323789715768,0.08725314601114853,0.4715390756414113,0.04711308177479098,2.247652656245358,0.008273871613965563,0.16649999999999998,0.02065378772449308,,,,,20,1.0
Uniform Lag,ablation,uniform_lag,linear,0.06951228938996792,0.002694490929983822,1.9127500000000004,0.087576658149484,0.0,0.0,2.302585112404075,4.556259157007654e-16,0.0,0.0,0.8483472129646815,0.15718781897956227,0.9457296182404562,0.0916678549898343,20,0.0
CMDL,cmdl,,nonlinear,0.037825090251863,0.0065334390880309534,1.4669210850000383,0.248345299431584,0.906987608493093,0.21239326483153564,1.8332949257466307,0.08275586434614618,0.4880000000000001,0.04140302556958598,0.8886551085902514,0.19871947292606518,0.945222080552014,0.20476903000195545,20,1.0
GA-Net,ganet,,nonlinear,0.04076464604586363,0.00287938729080824,2.6891545825302603,0.09074784652270503,0.47705011752065596,0.06695611629884536,2.2234291118702947,0.015469340039069848,0.27075,0.025663562127121634,,,,,20,1.0
No AC Encoder,ablation,no_ac_encoder,nonlinear,0.06605810523033143,0.018423728031390873,2.435218754291534,0.2607105009169967,0.0,0.0,1.8206575255260726,0.11391475488980694,0.27675,0.1504928307437373,-2.8503626327783844e+16,5.384773877418979e+16,0.0,0.0,20,0.0
No Recon Regularization,ablation,no_recon_regularization,nonlinear,0.03784319031983614,0.006660112725146964,1.4668405234217645,0.24837044784141057,0.9086750342012891,0.20480512658916214,1.8334089066755006,0.08269997423172581,0.48850000000000005,0.0413298668608652,0.8898296842139588,0.19343746815938792,0.9435001875046878,0.21247862353767868,20,1.0
Plain LSTM,plain_lstm,,nonlinear,0.092683856934309,0.0060849111677203855,2.6107988274991514,0.13768727640080128,0.3439299149714061,0.09246690819380707,2.089441316757005,0.028125055742316777,0.22725,0.023922847480576964,,,,,20,1.0
TFT,tft,,nonlinear,0.03560161693021655,0.004711950463905918,2.718347195982933,0.09410301831394605,0.47443777098671874,0.09510618015184616,2.2337864634316835,0.015837805034706963,0.279,0.03011381917431195,,,,,20,1.0
Uniform Lag,ablation,uniform_lag,nonlinear,0.09381731562316417,0.008113678866480543,3.10175,0.09780855360291725,0.0,0.0,2.302585112404075,4.556259157007654e-16,0.39299999999999996,0.027548999408709078,0.8270833439813087,0.22646585582443438,0.9111284782119553,0.18086750475916089,20,0.0


==> table/synthetic_significance_kstar_mae.csv <==
scenario,metric,reference,method,n_pairs,reference_mean,method_mean,mean_diff,median_diff,wilcoxon_statistic,wilcoxon_p,greater_is_better,reference_better_mean,paper_mean_diff_method_minus_reference,paper_median_diff_method_minus_reference,paper_diff_direction
linear,effective_kstar_mae,CMDL,GA-Net,20,1.1590933338999747,1.6743188992440696,-0.5152255653440952,-0.5256798899173737,0.0,1.9073486328125e-06,False,True,0.5152255653440952,0.5256798899173737,method_minus_reference
linear,effective_kstar_mae,CMDL,No AC Encoder,20,1.1590933338999747,1.9311701111793518,-0.7720767772793768,-0.7848885428905487,0.0,1.9073486328125e-06,False,True,0.7720767772793768,0.7848885428905487,method_minus_reference
linear,effective_kstar_mae,CMDL,No Recon Regularization,20,1.1590933338999747,1.1592455894351006,-0.0001522555351257393,-1.9277334213141373e-05,86.0,0.49800872802734375,False,True,0.0001522555351257393,1.9277334213141373e-05,method_minus_reference
linear,effective_kstar_mae,CMDL,Plain LSTM,20,1.1590933338999747,1.7067199896275997,-0.5476266557276249,-0.587659994661808,0.0,1.9073486328125e-06,False,True,0.5476266557276249,0.587659994661808,method_minus_reference
linear,effective_kstar_mae,CMDL,TFT,20,1.1590933338999747,1.6675323789715766,-0.5084390450716019,-0.545043452680111,0.0,1.9073486328125e-06,False,True,0.5084390450716019,0.545043452680111,method_minus_reference
linear,effective_kstar_mae,CMDL,Uniform Lag,20,1.1590933338999747,1.9127500000000002,-0.7536566661000251,-0.7985209691524504,0.0,1.9073486328125e-06,False,True,0.7536566661000251,0.7985209691524504,method_minus_reference
nonlinear,effective_kstar_mae,CMDL,GA-Net,20,1.4669210850000383,2.68915458253026,-1.222233497530222,-1.226386697292328,0.0,1.9073486328125e-06,False,True,1.222233497530222,1.226386697292328,method_minus_reference
nonlinear,effective_kstar_mae,CMDL,No AC Encoder,20,1.4669210850000383,2.4352187542915344,-0.9682976692914963,-0.9721363252401352,0.0,1.9073486328125e-06,False,True,0.9682976692914963,0.9721363252401352,method_minus_reference
nonlinear,effective_kstar_mae,CMDL,No Recon Regularization,20,1.4669210850000383,1.4668405234217645,8.056157827377453e-05,3.2130479812653157e-05,80.0,0.36827659606933594,False,False,-8.056157827377453e-05,-3.2130479812653157e-05,method_minus_reference
nonlinear,effective_kstar_mae,CMDL,Plain LSTM,20,1.4669210850000383,2.610798827499151,-1.1438777424991131,-1.1223217278718947,0.0,1.9073486328125e-06,False,True,1.1438777424991131,1.1223217278718947,method_minus_reference
nonlinear,effective_kstar_mae,CMDL,TFT,20,1.4669210850000383,2.718347195982933,-1.2514261109828948,-1.2642906278371813,0.0,1.9073486328125e-06,False,True,1.2514261109828948,1.2642906278371813,method_minus_reference
nonlinear,effective_kstar_mae,CMDL,Uniform Lag,20,1.4669210850000383,3.1017499999999996,-1.6348289149999615,-1.6685280847549437,0.0,1.9073486328125e-06,False,True,1.6348289149999615,1.6685280847549437,method_minus_reference


==> table/synthetic_significance_task_loss.csv <==
scenario,metric,reference,method,n_pairs,reference_mean,method_mean,mean_diff,median_diff,wilcoxon_statistic,wilcoxon_p,greater_is_better,reference_better_mean,paper_mean_diff_method_minus_reference,paper_median_diff_method_minus_reference,paper_diff_direction
linear,task_loss,CMDL,GA-Net,20,0.036237701494246724,0.03250041417777538,0.0037372873164713384,0.00647894199937582,59.0,0.08969497680664062,False,False,-0.0037372873164713384,-0.00647894199937582,method_minus_reference
linear,task_loss,CMDL,No AC Encoder,20,0.036237701494246724,0.06294642798602582,-0.02670872649177909,-0.026729611679911613,0.0,1.9073486328125e-06,False,True,0.02670872649177909,0.026729611679911613,method_minus_reference
linear,task_loss,CMDL,No Recon Regularization,20,0.036237701494246724,0.03632864458486438,-9.09430906176567e-05,3.166496753692627e-06,98.0,0.8123550415039062,False,True,9.09430906176567e-05,-3.166496753692627e-06,method_minus_reference
linear,task_loss,CMDL,Plain LSTM,20,0.036237701494246724,0.06950349099934101,-0.03326578950509429,-0.03377135097980499,0.0,1.9073486328125e-06,False,True,0.03326578950509429,0.03377135097980499,method_minus_reference
linear,task_loss,CMDL,TFT,20,0.036237701494246724,0.03191540315747261,0.004322298336774111,0.0032077226787805557,15.0,0.0002613067626953125,False,False,-0.004322298336774111,-0.0032077226787805557,method_minus_reference
linear,task_loss,CMDL,Uniform Lag,20,0.036237701494246724,0.06951228938996792,-0.0332745878957212,-0.033283909782767296,0.0,1.9073486328125e-06,False,True,0.0332745878957212,0.033283909782767296,method_minus_reference
nonlinear,task_loss,CMDL,GA-Net,20,0.037825090251863,0.04076464604586363,-0.0029395557940006256,-0.004404833540320396,33.0,0.005580902099609375,False,True,0.0029395557940006256,0.004404833540320396,method_minus_reference
nonlinear,task_loss,CMDL,No AC Encoder,20,0.037825090251863,0.06605810523033143,-0.028233014978468418,-0.035216061398386955,0.0,1.9073486328125e-06,False,True,0.028233014978468418,0.035216061398386955,method_minus_reference
nonlinear,task_loss,CMDL,No Recon Regularization,20,0.037825090251863,0.03784319031983614,-1.81000679731369e-05,2.389773726463318e-06,85.0,0.47490501403808594,False,True,1.81000679731369e-05,-2.389773726463318e-06,method_minus_reference
nonlinear,task_loss,CMDL,Plain LSTM,20,0.037825090251863,0.092683856934309,-0.054858766682446006,-0.05431306175887585,0.0,1.9073486328125e-06,False,True,0.054858766682446006,0.05431306175887585,method_minus_reference
nonlinear,task_loss,CMDL,TFT,20,0.037825090251863,0.03560161693021655,0.0022234733216464518,0.0007465202361345291,83.0,0.4304332733154297,False,False,-0.0022234733216464518,-0.0007465202361345291,method_minus_reference
nonlinear,task_loss,CMDL,Uniform Lag,20,0.037825090251863,0.09381731562316417,-0.05599222537130118,-0.058544088155031204,0.0,1.9073486328125e-06,False,True,0.05599222537130118,0.058544088155031204,method_minus_reference


==> table/verdict_matrix.csv <==
domain,domain_label,layer,layer_name,verdict,label,evidence,task_test_max_p,task_missing_competitors,cmdl_min_positive_share,control_max_positive_share,kstar_test_max_p,controls_collapsed,kstar_missing_competitors,cmdl_min_rho,cmdl_test_r2_mean,best_competing_test_r2_mean,cmdl_kstar_std_mean,controls_degenerate,cmdl_rows,cmdl_max_fisher_p
synthetic,Synthetic,L0,forecast,not_certified,n/c,Paired task-loss tests versus Plain LSTM/TFT/GA-Net; max p=0.43.,0.4304332733154297,,,,,,,,,,,,,
synthetic,Synthetic,L1,nondegenerate_lag,certified,yes,CMDL retains nonzero seed-level lag-rank signal while No AC Encoder/Uniform Lag collapse.,,,1.0,0.0,,,,,,,,,,
synthetic,Synthetic,L2,structured_heterogeneity,certified,yes,CMDL k* recovery beats Plain LSTM/TFT/GA-Net and collapse controls have no rank signal; max p=1.91e-06.,,,,,1.9073486328125e-06,True,,,,,,,,
synthetic,Synthetic,L3,ground_truth_alignment,certified,yes,Known-lag alignment requires Spearman rho>=0.8 and positive-seed share>=0.8.,,,1.0,,,,,0.906987608493093,,,,,,
economics,Economics,L0,forecast,not_certified,n/c,CMDL mean test R2=0.0541; best competing mean test R2=0.104.,,,,,,,,,0.05414579722609828,0.10396524533015572,,,,
economics,Economics,L1,nondegenerate_lag,certified,yes,"CMDL k* std must exceed epsilon=1e-06, while No AC Encoder/Uniform Lag are degenerate controls.",,,,,,,,,,,0.16728880060700596,True,,
economics,Economics,L2,structured_heterogeneity,certified,yes,"CMDL stratifier rows require valid seeds, Fisher p<0.05, and degenerate controls.",,,,,,True,,,,,,,3.0,1.382787629911831e-24
economics,Economics,L3,ground_truth_alignment,not_claimed,n/a,No optional ground-truth lag is available for this real-data domain.,,,,,,,,,,,,,,
energy,Energy,L0,forecast,not_certified,n/c,CMDL mean test R2=-0.0286; best competing mean test R2=0.607.,,,,,,,,,-0.028567153527486667,0.6070779775073338,,,,
energy,Energy,L1,nondegenerate_lag,certified,yes,"CMDL k* std must exceed epsilon=1e-06, while No AC Encoder/Uniform Lag are degenerate controls.",,,,,,,,,,,0.10791174350509096,True,,
energy,Energy,L2,structured_heterogeneity,certified,yes,"CMDL stratifier rows require valid seeds, Fisher p<0.05, and degenerate controls.",,,,,,True,,,,,,,3.0,9.0340168721252e-77
energy,Energy,L3,ground_truth_alignment,not_claimed,n/a,No optional ground-truth lag is available for this real-data domain.,,,,,,,,,,,,,,

